Optimal polynomial smoothers for multigrid V-cycles

The idea of using polynomial methods to improve simple smoother iterations within a multigrid method for a symmetric positive definite (SPD) system is revisited. When the single-step smoother itself corresponds to an SPD operator, there is in particular a very simple iteration, a close cousin of the Chebyshev semi-iterative method, based on the Chebyshev polynomials of the fourth instead of first kind, that optimizes a two-level bound going back to Hackbusch. A full V-cycle bound for general polynomial smoothers is derived using the V-cycle theory of McCormick. The fourth-kind Chebyshev iteration is quasi-optimal for the V-cycle bound. The optimal polynomials for the V-cycle bound can be found numerically, achieving an about 18% lower error contraction factor bound than the fourth-kind Chebyshev iteration, asymptotically as the number of smoothing steps goes to infinity. Implementation of the optimized iteration is discussed, and the performance of the polynomial smoothers are illustrated with a simple numerical example.

==> data-10-1.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_4,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_4,ufm_10,ufm_30,ufm_100,ufm_300,ufm_1000
1,0.193474,0.251261,0.193474,0.25126,0.25126,0.359994,0.669406,0.875103,0.960756,0.986733,0.995986,0.999981,2.24993,52009.1,2.89633e+14,1.89145e+24,9.51585e+32,2.69021e+42
2,0.0883734,0.0913857,0.0680574,0.149202,0.0697044,0.0712288,0.253109,0.605244,0.854749,0.948366,0.984139,0.0834569,0.249998,5.46484,23403700,6.81228e+17,1.13344e+27,8.66929e+36
3,0.0612848,0.0558188,0.0341535,0.0770761,0.0466573,0.0405243,0.0756181,0.35469,0.710022,0.888732,0.964802,0.0445222,0.0422815,1.47484,721255,1.17026e+17,4.70305e+26,5.86128e+36
4,0.0469578,0.0419306,0.0212251,0.0518413,0.0358185,0.0308739,0.0249081,0.188314,0.557051,0.813329,0.938572,0.0345028,0.0291677,0.398021,201811,1.06878e+19,5.17042e+29,2.42733e+40
5,0.0381051,0.0339225,0.0138964,0.0340924,0.0291015,0.0250827,0.0161709,0.0948181,0.417823,0.728326,0.906222,0.0282412,0.0239043,0.107417,32.3995,1.45418e+14,1.62203e+25,1.60351e+36
6,0.0320559,0.0285089,0.0106108,0.0260538,0.0245106,0.0211297,0.0131399,0.0464747,0.302971,0.639643,0.868674,0.023894,0.0202968,0.028991,5.23519,7.25565e+13,6.23908e+25,1.82572e+37
7,0.0276615,0.0245961,0.00791119,0.0194919,0.0211613,0.018256,0.0113178,0.0224805,0.214356,0.552233,0.826908,0.0207094,0.0176277,0.0115835,2.50135,1.66475e+14,8.17833e+26,6.49552e+38
8,0.0243233,0.0216203,0.00635406,0.0156334,0.0186189,0.0160653,0.00995834,0.0108081,0.149041,0.469778,0.781959,0.018268,0.0155775,0.00927918,1.19513,2.21868e+10,2.88564e+23,4.51786e+35
9,0.0217003,0.0192859,0.00507513,0.0125011,0.016617,0.0143415,0.00889824,0.00620333,0.102379,0.39464,0.734841,0.0163379,0.0139538,0.00824944,0.571025,38547200,1.59587e+21,5.63336e+33
10,0.0195876,0.017407,0.00422794,0.0104128,0.0149985,0.0129473,0.0080447,0.00486866,0.069741,0.328038,0.686512,0.0147723,0.0126335,0.00749547,0.272833,2.33853e+09,1.04243e+24,1.33291e+37


==> data-10-2.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_4,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_4,ufm_10,ufm_30,ufm_100,ufm_300,ufm_1000
1,0.695001,0.661011,0.695012,0.661005,0.660996,0.641043,0.669413,0.875111,0.960755,0.986734,0.995996,0.999977,2.24995,39220.7,2.05362e+14,1.34702e+24,6.7926e+32,1.92206e+42
2,0.486747,0.442052,0.317241,0.246927,0.383311,0.328325,0.253159,0.605243,0.854745,0.948374,0.984135,0.348671,0.270712,5.46487,19949900,5.84491e+17,9.64146e+26,7.33529e+36
3,0.346714,0.303412,0.124143,0.136505,0.246613,0.197458,0.117675,0.35469,0.710021,0.888735,0.964798,0.229907,0.174564,1.47484,719650,1.11691e+17,4.32509e+26,5.25881e+36
4,0.253534,0.216618,0.0986024,0.149743,0.172018,0.13671,0.082749,0.188314,0.557051,0.813327,0.938569,0.162878,0.12563,0.398022,174527,9.35561e+18,4.57496e+29,2.16034e+40
5,0.191807,0.162212,0.051897,0.122319,0.129094,0.104596,0.0616624,0.094817,0.417822,0.728328,0.906227,0.123772,0.0984788,0.107417,32.2977,6.76946e+12,5.2544e+23,8.72961e+34
6,0.150737,0.127589,0.0473247,0.100012,0.103159,0.0856557,0.0517694,0.0561367,0.30297,0.639643,0.868674,0.0998827,0.0818403,0.0462615,5.23521,4.83822e+13,4.39652e+25,1.33079e+37
7,0.123026,0.104945,0.0361964,0.0567016,0.0865322,0.0731596,0.0448469,0.0355457,0.214357,0.552235,0.82691,0.0843706,0.0705119,0.0406483,2.50135,1.35306e+14,6.84189e+26,5.51545e+38
8,0.103819,0.089455,0.0253763,0.0629525,0.0750588,0.0640977,0.0395623,0.0222783,0.149041,0.469778,0.78196,0.073515,0.0621073,0.0362663,1.19513,9.57897e+09,1.38288e+23,2.11439e+35
9,0.0900679,0.0784238,0.0184875,0.0428828,0.0665468,0.057091,0.0353797,0.0203777,0.103466,0.394643,0.734842,0.0653692,0.0555161,0.0327264,0.571024,17786600,3.88415e+20,1.78424e+33
10,0.0799235,0.0701069,0.018551,0.0424636,0.0598728,0.0514463,0.0320027,0.0181591,0.0697416,0.328039,0.686511,0.0589316,0.0501597,0.0298175,0.272833,1.22644e+09,6.25267e+23,8.57565e+36


==> data-10-4.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_4,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_4,ufm_10,ufm_30,ufm_100,ufm_300,ufm_1000
1,0.918371,0.90842,0.918377,0.908419,0.908419,0.902472,0.889562,0.882665,0.960753,0.986738,0.995965,0.999984,2.24996,38490.5,2.01136e+14,1.32008e+24,6.65814e+32,1.88415e+42
2,0.843493,0.825351,0.771308,0.732996,0.801798,0.776518,0.696179,0.627445,0.854744,0.948372,0.984135,0.785694,0.745547,5.46488,19485400,5.70388e+17,9.3823e+26,7.1287e+36
3,0.774852,0.750035,0.587433,0.521052,0.715734,0.678253,0.541324,0.390635,0.710024,0.888737,0.964798,0.702978,0.655118,1.47484,726982,1.11919e+17,4.29486e+26,5.18854e+36
4,0.711955,0.681822,0.401879,0.321544,0.640536,0.595814,0.430354,0.239344,0.557049,0.813329,0.938569,0.629345,0.576265,0.398023,169575,9.13327e+18,4.47889e+29,2.11818e+40
5,0.654369,0.620105,0.248614,0.179694,0.5738,0.524491,0.348863,0.161427,0.417823,0.728328,0.906229,0.563867,0.507582,0.29777,32.2973,1.44157e+13,1.24685e+24,1.01313e+35
6,0.601682,0.564275,0.150128,0.120606,0.51448,0.462525,0.286996,0.124118,0.303025,0.639644,0.868673,0.50566,0.447874,0.247954,5.23521,4.4053e+13,4.04858e+25,1.23682e+37
7,0.553496,0.513835,0.107322,0.137003,0.461898,0.408849,0.23919,0.103588,0.238976,0.552232,0.826907,0.454102,0.396126,0.208988,2.50135,1.29038e+14,6.5767e+26,5.32301e+38
8,0.50944,0.468319,0.0990724,0.152792,0.415393,0.362281,0.201966,0.0898353,0.153585,0.469778,0.781962,0.408495,0.351278,0.178486,1.19513,3.14027e+09,5.14515e+22,9.32151e+34
9,0.469241,0.427375,0.0893478,0.132639,0.374234,0.321953,0.172893,0.0795051,0.102828,0.394642,0.73484,0.368125,0.312422,0.15463,0.571026,18191700,3.80168e+20,1.70261e+33
10,0.432644,0.390504,0.0687464,0.118009,0.337819,0.28702,0.150201,0.0711827,0.0702833,0.32804,0.686513,0.332427,0.278761,0.135844,0.272833,1.1223e+09,5.81305e+23,8.03702e+36


==> data-10-8.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_4,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_4,ufm_10,ufm_30,ufm_100,ufm_300,ufm_1000
1,0.979237,0.97667,0.979242,0.976671,0.976666,0.975123,0.971762,0.969951,0.969261,0.986723,0.99598,0.999972,2.24995,38270.3,1.99836e+14,1.31173e+24,6.61639e+32,1.87238e+42
2,0.958943,0.95391,0.938821,0.927808,0.947421,0.940289,0.916968,0.896065,0.885283,0.948371,0.984134,0.942851,0.93136,5.46464,19344000,5.6614e+17,9.30606e+26,7.0685e+36
3,0.93907,0.931686,0.880694,0.857935,0.921449,0.909875,0.864765,0.807929,0.768055,0.888736,0.964798,0.917484,0.902414,1.47484,727994,1.11864e+17,4.28327e+26,5.16622e+36
4,0.919597,0.909959,0.807702,0.771165,0.896599,0.881403,0.818932,0.724512,0.640329,0.813326,0.938573,0.892793,0.874369,0.78664,168160,9.06596e+18,4.44903e+29,2.10486e+40
5,0.900552,0.888768,0.723558,0.672588,0.872465,0.853984,0.777509,0.651644,0.519561,0.728327,0.906228,0.868757,0.847206,0.748018,32.2972,1.36807e+13,1.26183e+24,1.05207e+35
6,0.881885,0.868038,0.632256,0.567816,0.848981,0.827454,0.738945,0.589039,0.415506,0.639661,0.868675,0.845377,0.820914,0.71136,5.23521,4.29441e+13,3.9577e+25,1.21191e+37
7,0.863601,0.847812,0.538147,0.462723,0.826142,0.801806,0.702636,0.534867,0.331782,0.552314,0.826909,0.822648,0.795461,0.676576,2.50134,1.273e+14,6.50117e+26,5.26727e+38
8,0.845697,0.828071,0.445512,0.363503,0.803969,0.776956,0.668256,0.487346,0.267178,0.469908,0.781961,0.800571,0.770816,0.643586,1.19513,4.04368e+09,4.1118e+22,6.12218e+34
9,0.828183,0.80882,0.358737,0.275805,0.782393,0.752894,0.635681,0.445189,0.218848,0.394825,0.73484,0.779088,0.746962,0.612275,0.571025,16973100,3.767e+20,1.67581e+33
10,0.811039,0.790028,0.28155,0.204429,0.761411,0.729629,0.604779,0.407489,0.18341,0.328267,0.686512,0.75819,0.723864,0.582606,0.345695,1.09507e+09,5.69492e+23,7.89004e+36


==> data-10-CN-1.dat <==
k,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300
1,1.49618,1.66179,1.66181,3.28765,8.23367,25.662,75.626
2,1.16463,1.20854,1.16485,1.42643,2.59678,6.92684,19.4102
3,1.0819,1.10237,1.0966,1.13452,1.58287,3.46834,9.00373
4,1.0489,1.06078,1.07132,1.06012,1.25437,2.26961,5.36586
5,1.03243,1.04023,1.05694,1.03653,1.12187,1.72611,3.68667
6,1.02307,1.02856,1.0474,1.02726,1.06267,1.44114,2.77914
7,1.01719,1.02128,1.04055,1.02243,1.035,1.27815,2.23645
8,1.01328,1.0164,1.03545,1.01938,1.02151,1.1796987,1.88852
9,1.01052,1.01306,1.03142,1.01713,1.01469,1.11807,1.654
10,1.00864,1.01048,1.02831,1.01538,1.01104,1.07859,1.48995


==> data-10-CN-2.dat <==
k,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300
1,3.29647,2.97076,2.97076,3.29373,8.24824,25.7081,75.6613
2,1.53762,1.42278,1.68092,1.42835,2.60136,6.93886,19.4191
3,1.26702,1.30527,1.40646,1.26834,1.6692,3.54264,9.07245
4,1.19929,1.23925,1.29221,1.17748,1.25571,2.27299,5.36821
5,1.10632,1.13931,1.22984,1.12583,1.12272,1.72843,3.68822
6,1.07542,1.11107,1.19018,1.10348,1.10268,1.46554,2.7983
7,1.0701,1.08607,1.16248,1.08869,1.06641,1.27918,2.23732
8,1.04383,1.06773,1.1419638,1.0773,1.04448,1.18077,1.88922
9,1.03483,1.04473,1.12603,1.06856,1.04307,1.13307,1.6875
10,1.03526,1.0443,1.11328,1.0616,1.03729,1.07926,1.49045


==> data-10-CN-4.dat <==
k,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300
1,12.2554,10.9234,10.9235,9.05932,8.52698,25.7264,75.7229
2,4.38225,3.75761,5.05321,3.30665,2.70586,6.94433,19.4347
3,2.45041,2.12187,3.53272,2.21183,1.6955,3.47654,9.01487
4,1.72244,1.53953,2.8039,1.80179,1.40289,2.27455,5.37231
5,1.40935,1.32325,2.37506,1.59331,1.302,1.72949,3.69094
6,1.28022,1.27252,2.09496,1.46846,1.25381,1.5147,2.78226
7,1.23403,1.28092,1.89944,1.38617,1.21793,1.39213,2.23884
8,1.20923,1.26613,1.75659,1.3285,1.18743,1.22203,1.89043
9,1.17449,1.20293,1.64858,1.28605,1.16261,1.11943,1.65559
10,1.13057,1.13373,1.56474,1.25371,1.14341,1.07947,1.49131


==> data-10-CN-8.dat <==
k,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300
1,48.2406,42.9086,42.9087,35.4439,33.3111,32.5647,75.7438
2,16.351,13.8558,19.0259,12.0457,9.62473,8.71842,19.44
3,8.38337,7.0413,12.7337,7.39695,5.211,4.31733,9.01728
4,5.20522,4.37616,9.67303,5.52792,3.63871,2.79552,5.37371
5,3.62649,3.06699,7.84341,4.50082,2.8852,2.10983,3.69187
6,2.73572,2.33646,6.62547,3.83943,2.45406,1.75474,2.78291
7,2.19132,1.89714,5.75681,3.37418,2.17666,1.55545,2.23934
8,1.84167,1.62258,5.10645,3.02851,1.98323,1.43754,1.89085
9,1.6109,1.45024,4.60165,2.76174,1.84059,1.36462,1.65594
10,1.45756,1.34572,4.19867,2.55001,1.73109,1.31696,1.49161


==> data-chebgrid-16-64-dn-l1jacobi.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_10,ufm_30
1,0.925609,0.916506,0.925609,0.916506,0.916506,0.89925,0.892928,0.916729,0.941662,0.950571,0.95441,209.216,1.63581e+12
2,0.856799,0.840045,0.790065,0.754466,0.818307,0.720125,0.656118,0.853709,0.94736,0.98329,0.803388,4.87086,1414.42
3,0.793164,0.770042,0.616932,0.553394,0.73803,0.572838,0.426619,0.706431,0.885269,0.962051,0.726056,1.08128,765883
4,0.734324,0.705961,0.434986,0.352242,0.667082,0.463361,0.261571,0.555865,0.811772,0.936766,0.65644,0.393039,91.9718
5,0.679914,0.64743,0.270768,0.18594,0.603196,0.37925,0.16069,0.41647,0.727199,0.905239,0.593543,0.32441,14.3312
6,0.629611,0.593821,0.143765,0.0778558,0.545306,0.312331,0.100588,0.302562,0.637733,0.866607,0.53666,0.268275,4.65114
7,0.583243,0.544483,0.0626296,0.0893921,0.493422,0.258059,0.0645894,0.2134,0.550353,0.823549,0.485621,0.222182,2.1729
8,0.540119,0.499727,0.0360457,0.0998071,0.446549,0.213691,0.0426849,0.14881,0.46906,0.781202,0.439516,0.184272,1.02368
9,0.500591,0.458593,0.0399192,0.0941278,0.404225,0.177257,0.029927,0.102227,0.394318,0.734402,0.397877,0.153078,0.529249
10,0.463847,0.420813,0.0414839,0.111796,0.366002,0.147283,0.0219594,0.0695761,0.327221,0.685402,0.360273,0.127365,0.230954


==> data-chebgrid-8-128-dn-jacobi.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_10,ufm_30
1,0.785383,0.76043,0.785386,0.760432,0.76043,0.714359,0.868857,0.954503,0.980547,0.989843,0.993862,14513.2,9.53578e+13
2,0.620751,0.583325,0.475914,0.410218,0.534263,0.357253,0.604568,0.853461,0.946979,0.982753,0.503309,6.86242,13984700
3,0.493709,0.450962,0.210775,0.155396,0.392376,0.160753,0.353977,0.705316,0.883931,0.960104,0.372898,1.47346,146900
4,0.394764,0.350922,0.0680117,0.121363,0.292821,0.0819783,0.187904,0.556113,0.811828,0.936831,0.278969,0.385894,7403
5,0.317113,0.274592,0.0445333,0.0801944,0.220327,0.049203,0.0969063,0.41165,0.718263,0.899343,0.210179,0.103629,25.5706
6,0.255769,0.215926,0.0498955,0.117297,0.166815,0.0381727,0.0522228,0.302681,0.638358,0.866797,0.159298,0.0376468,6.20352
7,0.207025,0.17049,0.0456888,0.088615,0.126942,0.0326878,0.0273499,0.214188,0.552223,0.826897,0.121322,0.029996,2.54742
8,0.168098,0.135097,0.0340193,0.077235,0.096999,0.0283351,0.0170443,0.148548,0.469524,0.779938,0.09277,0.0257377,1.16237
9,0.136857,0.107371,0.0266742,0.0518266,0.0743672,0.0247168,0.0114341,0.102303,0.394179,0.734043,0.0711648,0.022304,0.542812
10,0.111685,0.0855556,0.0177815,0.0416651,0.0583748,0.0216079,0.00953813,0.0693493,0.326181,0.683451,0.0562119,0.019505,0.25579


==> data-chebgrid-8-128-dn-l1jacobi.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_10,ufm_30
1,0.796002,0.772171,0.796004,0.772177,0.772178,0.728074,0.753274,0.829075,0.85213,0.860335,0.863879,126.05,1.17725e+12
2,0.637185,0.600863,0.496168,0.431018,0.553259,0.377345,0.603716,0.852027,0.946602,0.982839,0.523008,3.84271,615.096
3,0.512781,0.47065,0.229531,0.160489,0.412834,0.177301,0.353923,0.709025,0.886943,0.962855,0.39342,0.674704,727814
4,0.414522,0.370657,0.078849,0.109804,0.312332,0.0946188,0.187644,0.55599,0.812336,0.937676,0.298254,0.262404,57.9682
5,0.336356,0.293218,0.0420591,0.0673097,0.237843,0.0568952,0.0957421,0.416743,0.727235,0.904872,0.227356,0.0877577,15.1453
6,0.273806,0.232845,0.0446227,0.110977,0.181985,0.0397822,0.0542933,0.302674,0.638839,0.867538,0.174096,0.0406842,4.29421
7,0.223502,0.185488,0.0469223,0.0973901,0.139775,0.0332611,0.0280225,0.21228,0.545699,0.817462,0.133803,0.0306092,1.95967
8,0.182878,0.14816,0.0374589,0.0870393,0.107689,0.0285972,0.0176889,0.149473,0.46941,0.781034,0.10314,0.025799,1.08001
9,0.149945,0.118613,0.0300808,0.0577172,0.0838377,0.0247611,0.011618,0.102232,0.393444,0.732807,0.0807191,0.0223072,0.526468
10,0.123164,0.0951456,0.0186556,0.0431128,0.0669217,0.0215396,0.00886539,0.0695825,0.327811,0.684827,0.0645141,0.0193755,0.223151


==> data-chebgrid-8-128-dn-richardson.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_10,ufm_30
1,0.853996,0.836542,0.853994,0.836543,0.836543,0.803952,0.865331,0.953526,0.980685,0.990402,0.994568,16122,9.36036e+13
2,0.730385,0.701256,0.615218,0.55699,0.663074,0.503476,0.599154,0.850612,0.94508,0.98113,0.637892,7.85132,32780100
3,0.625738,0.58908,0.365175,0.288067,0.538536,0.310631,0.360328,0.708927,0.888005,0.964311,0.520709,1.51228,164805
4,0.537044,0.496065,0.173671,0.145385,0.440675,0.200494,0.18628,0.553451,0.811202,0.937015,0.426556,0.374912,7071.56
5,0.461706,0.418636,0.0688348,0.121263,0.361931,0.13448,0.0961195,0.411661,0.718134,0.896936,0.35056,0.104217,29.5897
6,0.397625,0.354091,0.0552371,0.122637,0.298207,0.0933123,0.0655265,0.302206,0.638397,0.867866,0.288995,0.0698677,7.29457
7,0.343035,0.300158,0.0554102,0.111822,0.246445,0.0663637,0.0382343,0.214135,0.552086,0.826889,0.23896,0.0506481,2.74577
8,0.296453,0.255001,0.0504814,0.1169,0.2043,0.0481285,0.0243308,0.14894,0.469707,0.781803,0.198195,0.0380349,1.17217
9,0.256635,0.217107,0.0436137,0.089714,0.169875,0.0367238,0.0195312,0.102354,0.394388,0.734436,0.164882,0.0322086,0.531544
10,0.222534,0.185248,0.0303146,0.0635407,0.141687,0.0314881,0.0152457,0.0697142,0.327808,0.6864,0.13759,0.0291847,0.247527


==> data-chebgrid-timing-16-64-dn-l1jacobi.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300,ufm_3,ufm_10,ufm_30
1,39.7859,35.0798,39.6427,35.6744,35.4942,29.412,27.4421,40.4883,58.1529,73.9437,100000,100000
2,32.5246,28.7988,21.939,18.6421,25.7889,16.0167,12.4153,34.6428,100000,23.0587,100000,100000
3,30.4685,26.9338,15.1119,12.3145,23.4137,12.7752,8.52202,21.949,100000,22.3296,100000,100000
4,28.8929,25.7827,11.4802,9.02939,23.3908,12.623,7.47953,17.7805,47.703,22.0006,10.0793,100000
5,28.1422,25.4287,8.96942,6.81892,21.8659,11.569,6.56103,14.2707,36.0291,21.8962,10.0975,100000
6,28.1008,24.8532,7.28334,6.08301,21.9086,11.6921,5.89125,12.3099,31.4989,21.7865,10.5698,100000
7,27.8395,24.1017,6.10526,6.96482,22.5915,11.6501,6.21788,11.6533,27.9715,21.5263,10.7738,100000
8,27.3182,23.9977,6.03632,8.79352,21.9696,11.7519,5.8492,10.9341,24.1919,21.8259,10.4755,100000
9,26.7904,24.0055,6.74199,9.82386,22.6095,11.796,6.88342,9.39328,23.6359,21.5566,10.6729,31.054
10,27.4927,24.4374,7.43869,10.8197,21.7107,11.9271,6.51097,9.77107,21.7062,21.5488,10.7926,14.643


==> data-chebgrid-timing-8-128-dn-l1jacobi.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300,ufm_3,ufm_10,ufm_30
1,13.7021,12.3193,13.8395,12.4293,12.4454,10.0542,12.1162,17.9519,21.0929,22.3506,100000,100000
2,11.7286,10.2503,7.65382,6.36154,9.1121,5.5593,11.3778,34.0673,100000,7.95463,100000,100000
3,11.0405,9.65338,5.17882,4.45653,8.55228,4.43387,7.75774,22.5427,100000,8.01629,19.8997,100000
4,10.4242,9.55396,4.22434,4.85125,8.58762,4.27091,6.63875,17.0632,46.1324,7.93782,7.01339,100000
5,10.4052,9.35846,4.00886,5.2387,8.80544,4.65362,5.81908,14.0194,37.2047,8.05316,5.1777,100000
6,10.3705,9.11388,4.729,6.83376,8.20881,4.81121,5.51027,12.4438,32.217,8.19768,4.77869,100000
7,10.4859,9.67834,6.2743,7.90527,8.73592,5.55871,5.55109,11.9804,30.1583,8.70401,4.73325,100000
8,10.2936,9.27222,6.22783,8.12085,8.94614,5.37386,5.36773,11.677,27.7873,8.99598,5.36189,100000
9,10.3141,9.38421,5.87884,8.00225,9.03231,5.99397,6.00978,9.98214,23.1462,9.01264,6.01817,35.1008
10,10.3761,9.3811,6.50681,7.73375,8.82768,6.68827,5.64369,9.92936,21.385,8.91455,6.67835,16.7121


==> data-theory-CN-opt.dat <==
k,a1,a2,a4,a8
1,1.66666666667,2.97435897436,10.9289617486,42.9196310935
2,1.21114561800,1.42704730142,3.76431667283,13.8641816175
3,1.10419016720,1.30930425560,2.12908470796,7.05231664490
4,1.06218240825,1.24140517483,1.54720224549,4.38841256754
5,1.04134439565,1.09089420909,1.33120959607,3.08000246191
6,1.02948659602,1.08183044122,1.28042351772,2.35006548812
7,1.02209380054,1.08746248100,1.28793408336,1.91127523994
8,1.01717310267,1.03937801757,1.27154310596,1.63723518708
9,1.01373234222,1.03697057543,1.20678536309,1.46524898362
10,1.01123189929,1.04469283617,1.13004912032,1.36105785325


==> data-varcoef-32-32-1e1-jacobi.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_10,ufm_30
1,0.590462,0.553902,0.590462,0.553901,0.553902,0.669112,0.874758,0.960394,0.98634,0.995591,0.999601,88105.8,4.61049e+14
2,0.476924,0.46616,0.440369,0.43411,0.449804,0.434379,0.605151,0.854699,0.94836,0.984137,0.444693,5.45986,12320400
3,0.447884,0.440806,0.416038,0.411107,0.432561,0.412293,0.416826,0.710021,0.888709,0.964752,0.430721,1.47121,3102820
4,0.43361,0.428651,0.403124,0.39939,0.422877,0.405065,0.398548,0.557014,0.813288,0.938552,0.421638,0.405027,53097.4
5,0.425233,0.421179,0.395548,0.391933,0.41639,0.400909,0.391484,0.423445,0.728242,0.906161,0.415519,0.39863,32.0797
6,0.419414,0.415858,0.388493,0.384259,0.411651,0.39725,0.385793,0.384565,0.63958,0.868669,0.410992,0.395,5.1792
7,0.414999,0.41176,0.381707,0.376707,0.407925,0.394109,0.381582,0.372369,0.552198,0.826848,0.407395,0.392002,2.46356
8,0.411464,0.408441,0.375129,0.36944,0.404852,0.391301,0.378056,0.364476,0.469773,0.781957,0.404409,0.389369,1.17088
9,0.408524,0.405654,0.368548,0.362034,0.402229,0.388745,0.374802,0.357631,0.394826,0.734774,0.401846,0.386958,0.556034
10,0.40601,0.403247,0.361813,0.354328,0.399929,0.386381,0.371759,0.351926,0.352289,0.686496,0.39959,0.384708,0.368445


==> data-varcoef-32-32-1e8-jacobi.dat <==
k,w43,w32,cheb4,opt,cheb1_3,cheb1_10,cheb1_30,cheb1_100,cheb1_300,cheb1_1000,ufm_3,ufm_10,ufm_30
1,0.808203,0.794107,0.808191,0.794417,0.794425,0.775885,0.874762,0.960393,0.986352,0.995601,0.999593,110140,5.65048e+14
2,0.758775,0.752003,0.733586,0.72871,0.740875,0.728812,0.748019,0.853381,0.94687,0.982578,0.737196,5.45962,11832300
3,0.74043,0.73579,0.716215,0.711654,0.729855,0.712865,0.710921,0.751788,0.888669,0.964735,0.728504,1.47103,4533690
4,0.730758,0.727039,0.705491,0.702084,0.72247,0.707334,0.701113,0.7153,0.813238,0.938563,0.721476,0.706125,34262.8
5,0.724421,0.72119,0.699149,0.695895,0.717242,0.704005,0.695456,0.700108,0.749486,0.906194,0.716522,0.702068,38.2218
6,0.719787,0.71687,0.692945,0.689104,0.713334,0.700896,0.690569,0.686267,0.712256,0.868545,0.712781,0.69894,5.17624
7,0.716176,0.713471,0.686991,0.682569,0.71021,0.698168,0.686981,0.678484,0.695081,0.826841,0.70976,0.696317,2.46152
8,0.713235,0.71068,0.681386,0.676552,0.707598,0.695702,0.684026,0.672518,0.678204,0.781964,0.707217,0.693999,1.16958
9,0.71076,0.708309,0.675937,0.670511,0.705343,0.693464,0.681337,0.667023,0.665067,0.735011,0.705011,0.691899,0.6802
10,0.70862,0.706241,0.670389,0.664185,0.703349,0.691406,0.678819,0.662317,0.65443,0.698319,0.703053,0.689954,0.675669


==> optp.dat <==
x	p1	p2	p3	p4	p5	p6
0.	1.	1.	1.	1.	1.	1.
0.004975124378109453	0.9925373134328358	0.976537596136096	0.9527580644141839	0.9215223288087877	0.8832341670104523	0.8383839984847387
0.009950248756218905	0.9850746268656716	0.9532754390468697	0.9065270766125317	0.8460641714004974	0.7734357979518977	0.6904849260174958
0.014925373134328358	0.9776119402985075	0.9302135287323209	0.8612980011624007	0.7735625929264809	0.6703563466064157	0.5555705271675065
0.01990049751243781	0.9701492537313433	0.9073518651924498	0.8170618026311477	0.7039552368323462	0.5737524001370226	0.43293371541059533
0.024875621890547265	0.9626865671641791	0.8846904484272562	0.7738094455861299	0.6371803248579583	0.48338563096833037	0.32189205461952153
0.029850746268656716	0.9552238805970149	0.8622292784367402	0.7315318945947039	0.5731766570374389	0.3990227486672044	0.2217872454917225
0.03482587064676617	0.9477611940298507	0.8399683552209019	0.6902201142242271	0.5118836116991661	0.32043545182342326	0.13198461691445446
0.03980099502487562	0.9402985074626866	0.817907678779741	0.6498650690420564	0.45324114546577465	0.24740037993033695	0.05187262226733347
0.04477611940298507	0.9328358208955224	0.7960472491132581	0.6104577236155487	0.3971897932541564	0.17969906526552568	-0.01913765933772714
0.04975124378109453	0.9253731343283582	0.7743870662214524	0.5719890425120613	0.3436706682754589	0.11711788477145847	-0.08161301687917921
0.05472636815920398	0.917910447761194	0.7529271301043243	0.5344499902989507	0.2926254620350876	0.059448011936152456	-0.13609859631110427
0.05970149253731343	0.9104477611940298	0.7316674407618738	0.4978315315435745	0.24399644433270362	0.006485368673830834	-0.18311838451108062
0.06467661691542288	0.9029850746268657	0.7106079981941011	0.4621246308132892	0.1977264632622251	-0.04196942279441807	-0.22317568829065018
0.06965174129353234	0.8955223880597015	0.6897488024010059	0.427320252675452	0.15375894521182673	-0.08611108805998188	-0.25675360846838846
0.07462686567164178	0.8880597014925373	0.6690898533825883	0.39340936169741997	0.11203789486394	-0.12612974864606571	-0.2843155090055748
0.07960199004975124	0.8805970149253731	0.6486311511388482	0.3603829224465501	0.07250789519525283	-0.16221097012703317	-0.30630548120446566
0.0845771144278607	0.8731343283582089	0.6283726956697858	0.3282318994901992	0.035114107476709996	-0.19453581024774821	-0.32314880296916776
0.08955223880597014	0.8656716417910448	0.608314486975401	0.2969472573957247	-0.0001977287264871014	-0.2232808670429153	-0.33525239312911387
0.0945273631840796	0.8582089552238806	0.5884565250556937	0.26651996073048306	-0.03348129555488056	-0.24861832695642222	-0.34300526082514043
0.09950248756218906	0.8507462686567164	0.568798809910664	0.2369409740618317	-0.06478969685475586	-0.27071601296067993	-0.3467789499581652
0.1044776119402985	0.8432835820895522	0.549341341540312	0.20820126195712754	-0.09417545817814134	-0.2897374326759644	-0.34692797870046826
0.10945273631840796	0.835820895522388	0.5300841199446374	0.1802917889837274	-0.12169052678280959	-0.3058418264897585	-0.3437902740695732
0.11442786069651742	0.8283582089552239	0.5110271451236407	0.15320351970898852	-0.14738627163227563	-0.31918421567609184	-0.337687601564731
0.11940298507462686	0.8208955223880597	0.4921704170773214	0.12692741870026775	-0.17131348339579838	-0.32991545051488336	-0.32892598986600424
0.12437810945273632	0.8134328358208955	0.4735139358056797	0.10145445052492219	-0.19352237444838008	-0.3381822584112819	-0.31779615059595395
0.12935323383084577	0.8059701492537313	0.45505770130871565	0.07677557975030888	-0.21406257887076582	-0.3441272920150081	-0.30457389314392713
0.13432835820895522	0.7985074626865671	0.4368017135864291	0.05288177094378457	-0.23298315244944495	-0.34788917733969466	-0.28952053455294674
0.13930348258706468	0.791044776119403	0.41874597263882024	0.02976398867270655	-0.2503325726766492	-0.3496025618822286	-0.2728833044692025
0.14427860696517414	0.7835820895522387	0.4008904784658889	0.007413197504431711	-0.2661587387503545	-0.34939816274209207	-0.25489574515414304
0.14925373134328357	0.7761194029850746	0.3832352310676352	-0.01417963799368286	-0.28050897157427923	-0.34740281474070334	-0.23577810655917142
0.15422885572139303	0.7686567164179104	0.36578023044405905	-0.0350235532542803	-0.2934300137578861	-0.34373951854075885	-0.21573773646293873
0.15920398009950248	0.7611940298507462	0.34852547659516053	-0.05512758371000352	-0.30496802961638064	-0.3385274887655739	-0.19496946567124357
0.16417910447761194	0.7537313432835822	0.3314709695209396	-0.07450076479349568	-0.31516860517071144	-0.3318822021184242	-0.173655988279529
0.1691542288557214	0.7462686567164178	0.31461670922139623	-0.09315213193739945	-0.3240767481475712	-0.32391544550188683	-0.15196823699798426
0.17412935323383086	0.7388059701492538	0.2979626956965305	-0.11109072057435801	-0.3317368879793952	-0.31473536413718156	-0.1300657535392459
0.1791044776119403	0.7313432835820896	0.28150892894634244	-0.12832556613701424	-0.3381928758043628	-0.30444650968351267	-0.10809705406870147
0.18407960199004975	0.7238805970149254	0.26525540897083183	-0.14486570405801133	-0.34348798446639595	-0.2931498883574092	-0.08619998971739438
0.1890547263681592	0.7164179104477613	0.2492021357699988	-0.1607201697699923	-0.3476649085151607	-0.2809430090520674	-0.06450210215753084
0.19402985074626866	0.708955223880597	0.23334910934384348	-0.1758979987055999	-0.3507657642060659	-0.2679199314566915	-0.04312097424058767
0.19900497512437812	0.7014925373134329	0.21769632969236566	-0.19040822629747728	-0.3528320895002641	-0.2541713141758342	-0.022164575698021993
0.20398009950248755	0.6940298507462687	0.2022437968155656	-0.20425988797826725	-0.3539048440646508	-0.23978446284873933	-0.0017316039045826616
0.208955223880597	0.6865671641791045	0.186991510713443	-0.2174620191806131	-0.3540244092718653	-0.2248433782686819	0.018088180295777537
0.21393034825870647	0.6791044776119404	0.171939471385998	-0.23002365533715782	-0.35323058820029013	-0.20942880450231052	0.0372136217013866
0.21890547263681592	0.6716417910447761	0.15708767883323052	-0.24195383188054406	-0.35156260563405095	-0.1936182770089876	0.0555718448017383
0.22388059701492538	0.664179104477612	0.1424361330551407	-0.253261584243415	-0.34905910806301704	-0.17748617076013118	0.07309793276377442
0.22885572139303484	0.6567164179104478	0.1279848340517285	-0.2639559478584138	-0.34575816368280066	-0.16110374835855623	0.08973461135556574
0.23383084577114427	0.6492537313432836	0.11373378182299396	-0.2740459581581831	-0.34169726239475795	-0.14453920815781585	0.10543193780739138
0.23880597014925373	0.6417910447761195	0.09968297636893693	-0.2835406505753663	-0.336913315805988	-0.12785773238154197	0.12014699461021763
0.24378109452736318	0.6343283582089552	0.08583241768955749	-0.29244906054260617	-0.3314426572293332	-0.11112153524278785	0.13384358825157255
0.24875621890547264	0.6268656716417911	0.07218210578485566	-0.3007802234925457	-0.32532104168338005	-0.09438991106336829	0.14649195288882247
0.2537313432835821	0.6194029850746269	0.058732040654831334	-0.3085431748578279	-0.3185836458924572	-0.07771928239320122	0.15806845895984434
0.25870646766169153	0.6119402985074627	0.04548222229948477	-0.3157469500710957	-0.31126506828663747	-0.061163248129649225	0.1685553267310978
0.263681592039801	0.6044776119402985	0.03243265071881563	-0.3224005845649924	-0.3033993290017369	-0.0447726316368601	0.17794034478309545
0.26865671641791045	0.5970149253731343	0.019583325912824256	-0.3285131137721606	-0.29501986987931494	-0.028595528865109292	0.18621659343327074
0.2736318407960199	0.5895522388059702	0.006934247881510464	-0.33409357312524346	-0.28615955446667396	-0.012677356470140152	0.19338217309624603
0.27860696517412936	0.582089552238806	-0.005514583375125886	-0.3391509980568841	-0.27685066801686015	0.0029391000674947308	0.19943993758149714
0.2835820895522388	0.5746268656716418	-0.01776316785708449	-0.3436944239997252	-0.2671249174886631	0.018213638323091284	0.2043972323284182
0.2885572139303483	0.5671641791044776	-0.02981150556436565	-0.34773288638641003	-0.25701343154661505	0.033108590808454144	0.2082656375787832
0.2935323383084577	0.5597014925373134	-0.04165959649696906	-0.35127542064958167	-0.24654676056099248	0.04758877685255385	0.21106071648660732
0.29850746268656714	0.5522388059701493	-0.05330744065489504	-0.3543310622218827	-0.23575487660781483	0.06162145448218694	0.21280176816540633
0.3034825870646766	0.5447761194029851	-0.0647550380381434	-0.3569088465359565	-0.22466717346884454	0.07517627230263399	0.21351158567285425
0.30845771144278605	0.5373134328358209	-0.07600238864671405	-0.35901780902444586	-0.2133124666315881	0.08822522137831816	0.21321621893283885
0.31343283582089554	0.5298507462686567	-0.08704949248060723	-0.36066698511999384	-0.2017189932892947	0.10074258711346427	0.21194474259491736
0.31840796019900497	0.5223880597014925	-0.09789634953982268	-0.36186541025524344	-0.18991441234095774	0.11270490113275736	0.20972902883116912
0.32338308457711445	0.5149253731343283	-0.10854295982436067	-0.36262211986283777	-0.1779258043913127	0.12409089316200196	0.20660352507044658
0.3283582089552239	0.5074626865671642	-0.11898932333422094	-0.36294614937541964	-0.16577967175083957	0.13488144290877968	0.20260503667002636
0.3333333333333333	0.5	-0.12923544006940363	-0.3628465342256321	-0.15350193843576118	0.1450595319431093	0.19777251452465677
0.3383084577114428	0.4925373134328358	-0.13928131002990882	-0.3623323098461181	-0.14111795016804368	0.15461019557810457	0.19214684761300488
0.34328358208955223	0.4850746268656716	-0.1491269332157363	-0.36141251166952076	-0.1286524743753968	0.16352047475063278	0.18577066048150234
0.3482587064676617	0.4776119402985074	-0.15877230962688632	-0.36009617512848285	-0.11612970019127332	0.17177936790197476	0.17868811566558873
0.35323383084577115	0.4701492537313433	-0.16821743926335864	-0.3583923356556477	-0.10357323845486976	0.17937778285848174	0.17094472104835357
0.3582089552238806	0.4626865671641791	-0.17746232212515334	-0.356310028683658	-0.09100612171112575	0.18630848871223588	0.1625871421565775
0.36318407960199006	0.4552238805970149	-0.18650695821227056	-0.3538582896451569	-0.07845080421072399	0.19256606770170803	0.15366301939417126
0.3681592039800995	0.4477611940298507	-0.19535134752471023	-0.3510461539727873	-0.06592916191009121	0.1981468670924162	0.14422079021301287
0.373134328358209	0.4402985074626865	-0.20399549006247225	-0.3478826570991924	-0.053462492471396866	0.20304895105758533	0.13430951622118426
0.3781094527363184	0.4328358208955224	-0.21243938582555658	-0.34437683445701506	-0.04107151526255437	0.20727205255880482	0.12397871522860547
0.38308457711442784	0.4253731343283582	-0.2206830348139633	-0.3405377214788981	-0.028776371357219797	0.21081752522668848	0.11327819823006713
0.3880597014925373	0.417910447761194	-0.22872643702769258	-0.3363743535974848	-0.016596623534792906	0.21368829524153224	0.10225791132566248
0.39303482587064675	0.4104477611940298	-0.23656959246674414	-0.33189576624541806	-0.004551256280417157	0.2158888132139732	0.0909677825786172
0.39800995024875624	0.4029850746268656	-0.2442125011311182	-0.3271109948553406	0.007341324215021515	0.21742500606564868	0.07945757381051667
0.40298507462686567	0.3955223880597015	-0.25165516302081453	-0.32202907485989585	0.019063290054892656	0.21830422890985454	0.06777673733393418
0.4079601990049751	0.3880597014925373	-0.25889757813583336	-0.3166590416917267	0.030597391636823408	0.21853521693220412	0.055974277622454924
0.4129353233830846	0.3805970149253731	-0.26593974647617463	-0.31100993078347583	0.04192695765269745	0.21812803727128682	0.04409861791809964
0.417910447761194	0.3731343283582089	-0.27278166804183823	-0.30509077756778663	0.05303589508865449	0.21709404089932727	0.032197471776147714
0.4228855721393035	0.3656716417910447	-0.2794233428328243	-0.2989106174773019	0.06390868922509171	0.21544581450284314	0.020317719547356353
0.42786069651741293	0.35820895522388063	-0.28586477084913275	-0.2924784859446647	0.07453040363666232	0.21319713236330476	0.00850528979758076
0.43283582089552236	0.35074626865671643	-0.2921059520907636	-0.28580341840251794	0.08488668019227617	0.21036290823779355	-0.0031949543352098094
0.43781094527363185	0.34328358208955223	-0.298146886557717	-0.2788944502835046	0.09496373905510042	0.20695914723966072	-0.014739323846515107
0.4427860696517413	0.33582089552238803	-0.30398757424999256	-0.2717606170202679	0.10474837868255803	0.20300289771918595	-0.026085407633489665
0.44776119402985076	0.32835820895522383	-0.3096280151675907	-0.2644109540454504	0.1142279758263293	0.19851220314423615	-0.03719217132573112
0.4527363184079602	0.32089552238805974	-0.3150682093105111	-0.25685449679169564	0.12339048553235085	0.1935060539809241	-0.048020051178667394
0.4577114427860697	0.31343283582089554	-0.32030815667875406	-0.24910028069164628	0.1322244411408157	0.1880043395742677	-0.05853104302954878
0.4626865671641791	0.30597014925373134	-0.3253478572723193	-0.2411573411779452	0.14071895428617417	0.182027800028848	-0.06868878631603824
0.46766169154228854	0.29850746268656714	-0.3301873110912069	-0.23303471368323578	0.1488637148971326	0.17559797808946792	-0.07845864315740636
0.472636815920398	0.29104477611940294	-0.3348265181354171	-0.22474143364016083	0.15664899119665446	0.16873717102181193	-0.08780777249832512
0.47761194029850745	0.28358208955223885	-0.3392654784049495	-0.21628653648136312	0.16406562970195945	0.1614683824931038	-0.096705199315265
0.48258706467661694	0.27611940298507465	-0.3435041918998045	-0.207679057639486	0.17110505522452438	0.15381527445276527	-0.10512187888549353
0.48756218905472637	0.26865671641791045	-0.3475426586199818	-0.19892803254717217	0.1777592708700822	0.14580211901307583	-0.11303075611867405
0.4925373134328358	0.26119402985074625	-0.3513808785654815	-0.19004249663706482	0.18402085803862275	0.13745375032983045	-0.12040681995106768
0.4975124378109453	0.25373134328358204	-0.3550188517363036	-0.18103148534180696	0.18988297642439272	0.12879551648299853	-0.12722715280233618
0.5024875621890548	0.24626865671641784	-0.3584565781324482	-0.17190403409404137	0.1953393640158951	0.11985323135738288	-0.13347097509494515
0.5074626865671642	0.23880597014925375	-0.36169405775391517	-0.16266917832641134	0.20038433709588968	0.11065312652327859	-0.13911968483617124
0.5124378109452736	0.23134328358208955	-0.3647312906007046	-0.15333595347155965	0.20501279024139293	0.10122180311713103	-0.1441568922627086
0.5174129353233831	0.22388059701492535	-0.3675682766728163	-0.14391339496212927	0.20922019632367803	0.09158618372219503	-0.148568449547879
0.5223880597014925	0.21641791044776126	-0.3702050159702504	-0.1344105382307634	0.21300260650827457	0.08177346424919393	-0.1523424755714412
0.527363184079602	0.20895522388059695	-0.372641508493007	-0.12483641871010476	0.2163566502549692	0.0718110658169775	-0.15546937575200367
0.5323383084577115	0.20149253731343286	-0.37487775424108605	-0.11520007183279668	0.21927953531780445	0.061726586633181944	-0.15794185694203777
0.5373134328358209	0.19402985074626866	-0.37691375321448733	-0.10551053303148192	0.2217690477450804	0.05154775387488691	-0.15975493738549373
0.5422885572139303	0.18656716417910446	-0.3787495054132111	-0.09577683773880341	0.22382355187935338	0.041302375569275886	-0.16090595173801642
0.5472636815920398	0.17910447761194037	-0.38038501083725734	-0.0860080213874044	0.22544199035743612	0.03101829247429369	-0.16139455114976461
0.5522388059701493	0.17164179104477606	-0.38182026948662595	-0.07621311940992762	0.22662388411039838	0.02072332995930564	-0.16122269841083006
0.5572139303482587	0.16417910447761197	-0.38305528136131695	-0.0664011672390163	0.22736933236356652	0.010445249885756963	-0.16039465815925924
0.5621890547263682	0.15671641791044777	-0.3840900464613304	-0.056581200307313326	0.22767901263652343	0.00021170248783048597	-0.1589169821516763
0.5671641791044776	0.14925373134328357	-0.38492456478666615	-0.04676225404746157	0.22755418074310851	-0.009949821746894334	-0.15679848959650763
0.572139303482587	0.14179104477611948	-0.3855588363373244	-0.03695336389210429	0.22699667079141822	-0.02001204019678257	-0.1540502425498075
0.5771144278606966	0.13432835820895517	-0.385992861113305	-0.027163565273884176	0.22600889518380507	-0.029947926225484863	-0.15068551637368607
0.582089552238806	0.12686567164179108	-0.38622663911460803	-0.017401893625444538	0.22459384461687912	-0.039730757301279014	-0.14671976525733893
0.5870646766169154	0.11940298507462688	-0.3862601703412335	-0.007677384379428205	0.22275508808150588	-0.04933416311641123	-0.14217058280067676
0.5920398009950248	0.11194029850746268	-0.38609345479318136	0.002000927031521814	0.22049677286280867	-0.05873217370643703	-0.1370576576605583
0.5970149253731343	0.10447761194029859	-0.38572649247045165	0.011624005174762652	0.2178236245401667	-0.0678992675695636	-0.13140272425962413
0.6019900497512438	0.09701492537313428	-0.3851592833730442	0.021182814617651195	0.21474094698721624	-0.07681041978598979	-0.12522950855773196
0.6069651741293532	0.08955223880597019	-0.3843918275009594	0.030668319927544443	0.21125462237184991	-0.08544115013724712	-0.11856366888599354
0.6119402985074627	0.08208955223880599	-0.3834241248541968	0.04007148567179914	0.20737111115621723	-0.0937675712255434	-0.111432731843413
0.6169154228855721	0.07462686567164178	-0.3822561754327567	0.04938327641777282	0.20309745209672408	-0.10176643659310117	-0.10386602325612711
0.6218905472636815	0.0671641791044777	-0.380887979236639	0.05859465673282195	0.19844126224403333	-0.10941518884150053	-0.09589459419924665
0.6268656716417911	0.05970149253731338	-0.3793195362658437	0.06769659118430432	0.19341073694306418	-0.11669200775102077	-0.08755114208129959
0.6318407960199005	0.052238805970149294	-0.3775508465203707	0.07668004433957594	0.18801464983299268	-0.12357585839997955	-0.07886992679127586
0.6368159203980099	0.04477611940298509	-0.37558191000022023	0.08553598076599452	0.18226235284725156	-0.1300465392840772	-0.06988668190827377
0.6417910447761194	0.03731343283582089	-0.37341272670539216	0.09425536503091662	0.17616377621353013	-0.1360847304357352	-0.06063852097374716
0.6467661691542289	0.02985074626865658	-0.3710432966358865	0.10282916170169992	0.16972942845377406	-0.14167204154343926	-0.05116383882635494
0.6517412935323383	0.02238805970149249	-0.3684736197917031	0.11124833534570053	0.1629703963841863	-0.1467910600710796	-0.04150220799941305
0.6567164179104478	0.014925373134328401	-0.36570369617284226	0.11950385053027615	0.15589834511522582	-0.15142539937729274	-0.031694270180945144
0.6616915422885572	0.007462686567164201	-0.36273352577930384	0.1275866718227833	0.14852551805160866	-0.15555974683480264	-0.021781622736337675
0.6666666666666666	0.	-0.3595631086110878	0.13548776379057945	0.14086473689230733	-0.159179911949762	-0.011806700293595209
0.6716417910447762	-0.007462686567164312	-0.356192444668194	0.14319809100102132	0.13292940163055078	-0.16227287448109357	-0.001812651391197222
0.6766169154228856	-0.014925373134328401	-0.3526215339506229	0.150708618021466	0.12473349055382515	-0.16482683255983063	0.008156789811442104
0.681592039800995	-0.02238805970149249	-0.3488503764583741	0.15801030941927025	0.11629156024387292	-0.16683125080846	0.018057436760915598
0.6865671641791045	-0.029850746268656803	-0.3448789721914476	0.16509412976179158	0.10761874557669318	-0.1682769084602616	0.027844788674159432
0.6915422885572139	-0.03731343283582089	-0.34070732114984353	0.17195104361638647	0.09873075972254151	-0.16915594747865048	0.037474173640191705
0.6965174129353234	-0.044776119402985204	-0.3363354233335619	0.17857201555041247	0.08964389414593013	-0.16946192067651836	0.046900896659245725
0.7014925373134329	-0.052238805970149294	-0.33176327874260275	0.18494801013122597	0.08037501860562891	-0.16918983983557376	0.056080392619304816
0.7064676616915423	-0.05970149253731338	-0.32699088737696586	0.19106999192618443	0.07094158115466295	-0.1683362238256853	0.06496838421003363
0.7114427860696517	-0.06716417910447747	-0.32201824923665145	0.1969289255026446	0.061361608140314744	-0.1668991467242206	0.07352104477410994
0.7164179104477612	-0.07462686567164178	-0.31684536432165955	0.20251577542796378	0.05165370420412334	-0.16487828593538906	0.08169516609595157
0.7213930348258707	-0.0820895522388061	-0.31147223263198986	0.2078215062694987	0.04183705228188419	-0.16227497030958293	0.08944833112784613
0.7263681592039801	-0.08955223880597019	-0.30589885416764256	0.21283708259460654	0.03193141360364999	-0.15909222826271827	0.09673909165347397
0.7313432835820896	-0.09701492537313428	-0.3001252289286178	0.21755346897064395	0.02195712769372952	-0.15533483589557628	0.1035271508888357
0.736318407960199	-0.10447761194029859	-0.2941513569149156	0.22196162996496852	0.011935112370688391	-0.15100936511314472	0.10977355102057204
0.7412935323383084	-0.11194029850746268	-0.2879772381265356	0.22605253014493662	0.0018868637473488498	-0.14612423174395928	0.11544086568168753
0.746268656716418	-0.11940298507462699	-0.2816028725634779	0.22981713407790602	-0.008165543769210526	-0.14068974365944406	0.12049339736466796
0.7512437810945274	-0.12686567164179108	-0.2750282602257429	0.233246406331233	-0.01819945747765335	-0.13471814889325454	0.12489737977199976
0.7562189054726368	-0.13432835820895517	-0.2682534011133301	0.23633131147227496	-0.028191646382387914	-0.12822368376061669	0.12862118510408582
0.7611940298507462	-0.14179104477611926	-0.2612782952262397	0.23906281406838864	-0.0381183011935657	-0.12122262097767003	0.13163553628456176
0.7661691542288557	-0.14925373134328357	-0.25410294256447175	0.2414318786869313	-0.04795503432708055	-0.11373331778080771	0.1339137241230073
0.7711442786069652	-0.15671641791044788	-0.24672734312802624	0.24342946989525988	-0.057676879904570974	-0.10577626404601846	0.13543182941505985
0.7761194029850746	-0.16417910447761197	-0.2391514969169031	0.24504655226073144	-0.06725829375341787	-0.09737413040822826	0.13616894997992393
0.7810945273631841	-0.17164179104477606	-0.2313754039311023	0.2462740903507026	-0.07667315340674545	-0.08855181638063991	0.13610743263528075
0.7860696517412935	-0.17910447761194037	-0.223399064170624	0.247103048732531	-0.08589475810342226	-0.07933649847407634	0.13523311010959438
0.7910447761194029	-0.18656716417910446	-0.21522247763546826	0.24752439197357295	-0.09489582878805895	-0.06975767831632027	0.13353554289181788
0.7960199004975125	-0.19402985074626877	-0.20684564432563457	0.2475290846411862	-0.10364850811101074	-0.05984723077145648	0.13100826601849788
0.8009950248756219	-0.20149253731343286	-0.19826856424112344	0.24710809130272718	-0.11212436042837526	-0.04963945205921325	0.12764904079827663
0.8059701492537313	-0.20895522388059695	-0.18949123738193493	0.24625237652555304	-0.12029437180199348	-0.03917110787430219	0.12346011147379297
0.8109452736318408	-0.21641791044776104	-0.18051366374806865	0.2449529048770209	-0.12812894999945082	-0.028481481505761318	0.11844846682098172
0.8159203980099502	-0.22388059701492535	-0.17133584333952473	0.24320064092448765	-0.1355979244940746	-0.01761242195629467	0.1126261066857725
0.8208955223880597	-0.23134328358208966	-0.16195777615630305	0.24098654923531038	-0.14267054646493676	-0.006608392061615072	0.10601031345818414
0.8258706467661692	-0.23880597014925375	-0.15237946219840418	0.23830159437684598	-0.14931548879685186	0.004483483390215754	0.09862392848382222
0.8308457711442786	-0.24626865671641784	-0.1426009014658275	0.23513674091645165	-0.15550084608037754	0.015613369539444588	0.09049563341276996
0.835820895522388	-0.25373134328358216	-0.1326220939585732	0.23148295342148437	-0.16119413461181586	0.026728673335287344	0.0816602364858807
0.8407960199004975	-0.26119402985074625	-0.12244303967664134	0.22733119645930075	-0.16636229239321113	0.037773995416586305	0.0721589637584681
0.845771144278607	-0.26865671641791056	-0.11206373862003188	0.22267243459725838	-0.1709716791323517	0.04869108199246972	0.06203975526139482
0.8507462686567164	-0.27611940298507465	-0.10148419078874484	0.2174976324027137	-0.17498807624276905	0.05941877672300891	0.05135756609956045
0.8557213930348259	-0.28358208955223874	-0.09070439618278017	0.21179775444302437	-0.17837668684373784	0.06989297259987975	0.04017467248778449
0.8606965174129353	-0.2910447761194028	-0.07972435480213816	0.20556376528554696	-0.1811021357602766	0.08004656382701836	0.028560982724092646
0.8656716417910447	-0.29850746268656714	-0.06854406664681834	0.19878662949763834	-0.18312846952314635	0.08980939770128238	0.01659435310039837
0.8706467661691543	-0.30597014925373145	-0.05716353171682066	0.19145731164665575	-0.18441915636885253	0.09910822649310863	0.004360908750583364
0.8756218905472637	-0.31343283582089554	-0.04558275001214564	0.18356677629995613	-0.18493708623964314	0.10786665932717085	-0.00804463056402223
0.8805970149253731	-0.32089552238805963	-0.033801721532793254	0.17510598802489669	-0.18464457078350957	0.11600511406304075	-0.020518619731762625
0.8855721393034826	-0.32835820895522394	-0.02182044627876304	0.16606591138883436	-0.183503343354187	0.12344076917584398	-0.032948152630380784
0.8905472636815921	-0.33582089552238825	-0.009638924250054984	0.1564375109591255	-0.1814745590111539	0.1300875156369218	-0.045210721529342884
0.8955223880597015	-0.34328358208955234	0.0027428445533301733	0.14621175130312822	-0.17851879451963118	0.13585590879448686	-0.0571738715547657
0.900497512437811	-0.35074626865671643	0.01532486013139342	0.13537959698819862	-0.17459604835058462	0.1406531202542842	-0.06869485021694492
0.9054726368159204	-0.3582089552238805	0.028107122484133763	0.12393201258169441	-0.16966574068072257	0.1443828897602497	-0.07962025200048511
0.9104477611940298	-0.3656716417910446	0.041089631611551686	0.11185996265097191	-0.1636867133924962	0.1469454770751667	-0.08978565801703174
0.9154228855721394	-0.3731343283582089	0.054272387513647734	0.0991544117633885	-0.15661723007410078	0.14823761386132764	-0.09901527072060401
0.9203980099502488	-0.38059701492537323	0.06765539019042136	0.08580632448630143	-0.14841497601947506	0.14815245556119053	-0.10712154368552855
0.9253731343283582	-0.3880597014925373	0.08123863964187207	0.07180666538706712	-0.13903705822830031	0.14657953327803921	-0.11390480644697762
0.9303482587064676	-0.3955223880597014	0.09502213586800036	0.057146399033043166	-0.128440005406002	0.1434047056566412	-0.11915288440410585
0.9353233830845771	-0.4029850746268657	0.10900587886880679	0.04181648999158598	-0.11657976796374793	0.13851011076390687	-0.1226407137857892
0.9402985074626866	-0.41044776119403004	0.12318986864429084	0.025807902830052857	-0.10341171801845055	0.13177411796954727	-0.12412995167896641
0.945273631840796	-0.4179104477611941	0.1375741051944519	0.009111602115801164	-0.08889064939276517	0.12307127982673449	-0.12336858111958196
0.9502487562189055	-0.4253731343283582	0.15215858851929057	-0.0082814475838128	-0.07297077761509	0.112272283952759	-0.12009051124612805
0.9552238805970149	-0.4328358208955223	0.16694331861880735	-0.026380281701431304	-0.05560573991956697	0.09924390490968885	-0.11401517251579259
0.9601990049751243	-0.4402985074626864	0.1819282954930012	-0.045193935669697684	-0.03674859524608125	0.08384895608502858	-0.10484710698320493
0.9651741293532339	-0.4477611940298507	0.19711351914187322	-0.06473144492125577	-0.016351824240260982	0.06594624157237701	-0.09227555364178448
0.9701492537313433	-0.455223880597015	0.21249898956542226	-0.08500184488874696	0.00563267074652104	0.04539050805208812	-0.07597402882769198
0.9751243781094527	-0.4626865671641791	0.22808470676364942	-0.10601417100481503	0.02925356565714996	0.022032396671927305	-0.05559990168637985
0.9800995024875622	-0.4701492537313432	0.24387067073655366	-0.12777745870210375	0.05456011472876718	-0.004281605072267973	-0.03079396470174642
0.9850746268656716	-0.4776119402985075	0.25985688148413544	-0.15030074341325456	0.08160215049277064	-0.03370921145593209	-0.0011799992878903957
0.9900497512437811	-0.4850746268656718	0.2760433390063955	-0.17359306057091214	0.11043008377481629	-0.06641238664511032	0.033635663556533295
0.9950248756218906	-0.4925373134328359	0.292430043303333	-0.19766344560771762	0.14109490369481312	-0.10255739281579716	0.07406458753135263
1.	-0.5	0.3090169943749476	-0.222520933956315	0.1736481776669301	-0.14231483827328478	0.12053668025532341


==> optpw.dat <==
x	p1	p2	p3	p4	p5	p6
0	0.5773502691896257	0.32491969623290634	0.22824347439014994	0.17632698070846498	0.14377829399497333	0.12142198322226054
0.004975124378109453	0.5741137939519573	0.31985426530551586	0.2212567573082747	0.1673832757301024	0.13285190274202274	0.1084887380504376
0.009950248756218905	0.5708671914213264	0.31476107042877927	0.21420684662291709	0.1583168060643337	0.12171324954937748	0.09521921951418813
0.014925373134328358	0.5676103814278474	0.30963992460742457	0.20709362142385948	0.14912852157522616	0.11036754923640676	0.08163107544109213
0.01990049751243781	0.5643432828265088	0.3044906447654414	0.19991704677570624	0.13981997774433982	0.09882283445450978	0.06775220149807183
0.024875621890547265	0.5610658134813492	0.299313052120446	0.1926771820357845	0.13039341420619951	0.08709043010055227	0.05362284076818982
0.029850746268656716	0.5577778902492783	0.2941069725783771	0.18537418970804428	0.12085183897230624	0.07518545766999973	0.03929770588222635
0.03482587064676617	0.5544794289635844	0.28887223714941973	0.1780083448470069	0.11119911799310608	0.0631273567385107	0.024847936816087542
0.03980099502487562	0.5511703444171031	0.28360868238610126	0.17058004502289653	0.1014400694799234	0.05094040501986217	0.010362636120852088
0.04477611940298507	0.5478505503450369	0.27831615084452394	0.16308982085552046	0.09158056213733232	0.038654211909153184	-0.00405034102013371
0.04975124378109453	0.5445199594074268	0.2729944915697323	0.15553834712014308	0.08162761613922986	0.026304153448021565	-0.018264702008687583
0.05472636815920398	0.541178483171255	0.2676435606062448	0.1479264544234617	0.07158950531958376	0.013931709860032232	-0.032137482889640884
0.05970149253731343	0.537826032092181	0.2622632215348002	0.14025514144175028	0.06147585864500012	0.0015846611004341844	-0.04551251971980181
0.06467661691542288	0.5344625154958934	0.2568533460364073	0.13252558770620904	0.05129775859828776	-0.010682907581477212	-0.05822569828069944
0.06965174129353234	0.5310878415590725	0.25141381448480543	0.12473916691247582	0.041067833642219484	-0.022810837892458306	-0.07011179240584901
0.07462686567164178	0.5277019172899544	0.24594451656847516	0.11689746072203194	0.030800341468470507	-0.03473341120025951	-0.08101239746010791
0.07960199004975124	0.5243046485084822	0.24044535194335867	0.10900227301282857	0.020511239292262503	-0.046380173016060115	-0.09078419040199621
0.0845771144278607	0.5208959398260388	0.2349162309174755	0.10105564452480356	0.010218237059156749	-0.05767708258889721	-0.09930658300864038
0.08955223880597014	0.5174756946247459	0.22935707516863715	0.09305986783303753	-0.00005917087636295839	-0.06854797672126337	-0.10648784461850629
0.0945273631840796	0.5140438150363241	0.22376781849648567	0.0850175025670919	-0.010299700218152108	-0.07891630812394147	-0.11226897300079466
0.09950248756218906	0.5106002019204966	0.21814840761009363	0.07693139077962063	-0.020480301961293364	-0.08870708825236114	-0.11662494467868506
0.1044776119402985	0.5071447548429292	0.21249880295237708	0.06880467235069046	-0.03057622279150087	-0.09784893665224399	-0.11956338945744363
0.10945273631840796	0.5036773720526924	0.2068189795625812	0.060640800296505384	-0.04056110456998208	-0.1062761179013938	-0.12112110371958183
0.11442786069651742	0.5001979504592345	0.20110892797810298	0.05244355583254748	-0.050407126044759214	-0.11393043736623441	-0.12135906208016965
0.11940298507462686	0.49670638560885055	0.19536865517691412	0.044217063021736926	-0.06008518883758687	-0.12076287091483787	-0.12035667331321068
0.12437810945273632	0.49320257166063963	0.18959818556184216	0.03596580281835709	-0.06956514835283623	-0.12673482200085368	-0.11820596910712439
0.12935323383084577	0.48968640136192887	0.18379756198795622	0.02769462629852767	-0.07881608857039811	-0.13181893022298233	-0.11500626069045557
0.13432835820895522	0.4861577660231574	0.17796684683428474	0.019408766848372724	-0.08780663777807005	-0.1359993944195315	-0.11085960555670553
0.13930348258706468	0.48261655549220195	0.17210612312106768	0.011113851062220773	-0.09650532026025029	-0.13927181503144642	-0.1058672419531041
0.14427860696517414	0.47906265812813	0.16621549567371	0.002815908085779056	-0.10488093690762838	-0.14164259908220364	-0.10012700165211681
0.14925373134328357	0.47549596077436745	0.1602950923345624	-0.005478622876087986	-0.11290296578711788	-0.14312800183042854	-0.09373161248530794
0.15422885572139303	0.4719163487312605	0.15434506522359964	-0.01376288717984221	-0.12054197206359181	-0.1437528988785122	-0.08676774845126103
0.15920398009950248	0.46832370572802007	0.1483655920490052	-0.022029611793756253	-0.12777001544279865	-0.14354939031619085	-0.07931566708736805
0.16417910447761194	0.4647179138940303	0.1423568774685935	-0.030271105084545943	-0.1345610426365813	-0.14255533534058923	-0.07144927947724117
0.1691542288557214	0.46109885372950155	0.13631915450291268	-0.03847925964536321	-0.14089125233031205	-0.14081290412358205	-0.06323651725835312
0.17412935323383086	0.4574664040754562	0.13025268600076825	-0.046645558463223234	-0.14673942080278665	-0.13836721658093254	-0.05473988540878447
0.1791044776119403	0.4538204420830198	0.12415776615778928	-0.05476108470975763	-0.15208717769792987	-0.13526511823650755	-0.04601711428744532
0.18407960199004975	0.45016084318200866	0.11803472208852417	-0.0628165354172174	-0.15691922340346195	-0.13155412418835902	-0.03712184652392686
0.1890547263681592	0.44648748104878616	0.11188391545240199	-0.07080223927125523	-0.16122348192797376	-0.12728154514583373	-0.028104312682530143
0.19402985074626866	0.44280022757337156	0.10570574413372177	-0.07870817871274664	-0.16499118591635373	-0.12249379569549598	-0.019011963971849087
0.19900497512437812	0.4390989528257816	0.09950064397564284	-0.0865240164925216	-0.16821689331116024	-0.1172358747480342	-0.009890041014790674
0.20398009950248755	0.43538352502157723	0.09326909056793525	-0.09423912676540958	-0.1708984379565948	-0.11155100137760456	-0.0007820654627630977
0.208955223880597	0.4316538104866023	0.08701160108801208	-0.10184263074380666	-0.17303681896984757	-0.105480385522847	0.008269753281501476
0.21393034825870647	0.42790967362088306	0.08072873619450727	-0.10932343685675493	-0.17463603582187143	-0.0990631116548354	0.017224200135348033
0.21890547263681592	0.4241509768616687	0.07442110197237377	-0.11667028527938009	-0.17570287767088627	-0.0923361138862414	0.026040826374504732
0.22388059701492538	0.42037758064558983	0.06808935192816572	-0.12387179661094175	-0.17624667652246306	-0.08533422251062216	0.03467981074772928
0.22885572139303484	0.41658934336990383	0.061734189033825576	-0.13091652438958523	-0.17627903424544747	-0.07809026413428864	0.04310190705441659
0.23383084577114427	0.4127861213528081	0.055356367816926905	-0.13779301104038372	-0.17581353339313394	-0.07063520002306359	0.05126847396395089
0.23880597014925373	0.40896776879278934	0.04895669649492219	-0.14448984676296409	-0.1748654412383787	-0.06299828976820346	0.05914158122819621
0.24378109452736318	0.405134137726981	0.04253603915051182	-0.15099573077869452	-0.17345141552676266	-0.05520726970834937	0.06668418473744474
0.24875621890547264	0.4012850779885042	0.0360953179447852	-0.15729953427801416	-0.17158921929089568	-0.04728853762933499	0.07386036111083374
0.2537313432835821	0.39742043716275594	0.029635515364286855	-0.16339036433892568	-0.16929745075838715	-0.039267337056843495	0.08063559076771684
0.25870646766169153	0.3935400605426196	0.02315767649762943	-0.16925762803081104	-0.1665952930235081	-0.031167935951434536	0.08697707681334231
0.263681592039801	0.389643791082562	0.01666291133670847	-0.17489109587615065	-0.16350228682046253	-0.02301379582846335	0.0928540857338673
0.26865671641791045	0.3857314693515855	0.010152397096978544	-0.1802809638186418	-0.16003812849834143	-0.014827728287805611	0.09823829498333789
0.2736318407960199	0.3818029334850004	0.0036273805506145795	-0.18541791284132947	-0.15622249419876477	-0.006632036687638909	0.10310413219695974
0.27860696517412936	0.3778580191349825	-0.002910819634276917	-0.19029316539374502	-0.15207489030330326	0.0015513587277823692	0.10742909108580942
0.2835820895522388	0.3738965594198794	-0.00946081055592928	-0.19489853782307903	-0.14761452945956957	0.00970081349621637	0.11119401011274749
0.2885572139303483	0.3699183848722271	-0.016021122750925213	-0.19922648806068297	-0.14286023091029149	0.017794870311310648	0.11438330181001534
0.2935323383084577	0.3659233233854374	-0.022590207884946912	-0.20327015789053787	-0.1378303434272636	0.02581218974123581	0.11698512300148813
0.29850746268656714	0.3619112001591168	-0.029166436472046937	-0.20702340921883497	-0.13254268887416518	0.03373150070214544	0.11899147909996191
0.3034825870646766	0.35788183764297327	-0.03574809563300807	-0.21048085387087742	-0.1270145242677662	0.04153157088720169	0.12039825887539506
0.30845771144278605	0.3538350554792678	-0.04233338690417361	-0.21363787655998498	-0.1212625201537166	0.04919119714419223	0.12120519941630589
0.31343283582089554	0.3497706704437662	-0.048920424108945676	-0.21649065079937074	-0.11530275313914194	0.05668921557512526	0.12141578420876532
0.31840796019900497	0.3456884963851432	-0.05550723130497254	-0.21903614765819665	-0.1091507105095028	0.06400453089051486	0.12103708012720336
0.32338308457711445	0.341588344162791	-0.06209174082086997	-0.22127213739327037	-0.10282130498378793	0.07111616428460621	0.12007952149732955
0.3283582089552239	0.33747002158298206	-0.06867179139712776	-0.22319718411424488	-0.096328897815005	0.07800331880508443	0.11855665113479605
0.3333333333333333	0.3333333333333333	-0.07524512644665018	-0.22481063375913696	-0.08968732860970029	0.08464546087558564	0.11648482932460466
0.3383084577114428	0.32917808091551887	-0.08180939245113783	-0.22611259576527587	-0.08290995041116363	0.09102241629921448	0.113882922086197
0.34328358208955223	0.3250040625761734	-0.08836213751024669	-0.22710391891577558	-0.07600966875864824	0.09711447873745628	0.11077197982094097
0.3482587064676617	0.32081107323593033	-0.09490081006113407	-0.2277861619212183	-0.06899898359407093	0.10290252833543646	0.10717491665643741
0.35323383084577115	0.316598904416532	-0.10142275778661085	-0.22816155935906784	-0.061890033034675454	0.10836815786764369	0.10311619960599284
0.3582089552238806	0.3123673441659507	-0.10792522673065828	-0.22823298363866706	-0.054694638162882205	0.11349380352532713	0.09862155518315668
0.36318407960199006	0.30811617698145627	-0.11440536064051028	-0.22800390368748422	-0.04742434810197723	0.11826287727499783	0.09371769947950843
0.3681592039800995	0.3038451837305602	-0.12086020055484413	-0.22747834106508044	-0.04009048474821922	0.12265989760267627	0.08843209604507225
0.373134328358209	0.2995541415697687	-0.12728668465784365	-0.22666082420618394	-0.03270418661682086	0.12667061543384267	0.08279274430094923
0.3781094527363184	0.295242823861071	-0.13368164841898164	-0.22555634147476683	-0.025276451332002438	0.1302821320936774	0.07682799973547988
0.38308457711442784	0.29091100008608645	-0.14004182503830256	-0.2241702936789883	-0.01781817635112342	0.13348300635042212	0.07056642583684972
0.3880597014925373	0.28655843575779427	-0.1463638462167503	-0.2225084466543437	-0.010340197561213673	0.13626334786520253	0.06403667662264777
0.39303482587064675	0.2821848923297617	-0.1526442432706666	-0.22057688447152918	-0.0028533254245647834	0.1386148947472512	0.05726740774781493
0.39800995024875624	0.2777901271027874	-0.15887944860896994	-0.21838196376858632	0.004631621619981623	0.14053107337125692	0.0502872134994814
0.40298507462686567	0.2733738931288714	-0.16506579759068873	-0.21593026964595263	0.012103786770193177	0.14200703913565166	0.04312458650306705
0.4079601990049751	0.26893593911242014	-0.17119953077947087	-0.21322857350009888	0.019552247740151595	0.14303969740520067	0.03580789664536648
0.4129353233830846	0.2644760093085917	-0.17727679661038778	-0.21028379310827985	0.026965993144138802	0.1436277044639437	0.028365385541343272
0.417910447761194	0.25999384341868087	-0.18329365448281315	-0.20710295521510938	0.03433390260998493	0.14377144888013396	0.020825172806430026
0.4228855721393035	0.2554891764824421	-0.18924607829135043	-0.20369316081250688	0.041644730835440506	0.14347301422890557	0.01321527042197319
0.42786069651741293	0.250961738767243	-0.19512996040472347	-0.2000615532491057	0.04888709578868932	0.1427361246089233	0.005563601578331957
0.43283582089552236	0.2464112556539353	-0.20094111610022006	-0.19621528925422993	0.05604947123967952	0.14156607480786945	-0.002101979467520271
0.43781094527363185	0.24183744751932953	-0.2066752884586925	-0.19216151291560596	0.06312018379132459	0.13996964730464007	-0.009753669786371976
0.4427860696517413	0.23724002961514923	-0.21232815372227742	-0.18790733260938505	0.07008741455778376	0.1379550185351362	-0.01736370545565844
0.44776119402985076	0.2326187119433413	-0.21789532711391324	-0.18345980084594973	0.07693920561007983	0.13553165699050332	-0.024904357287573786
0.4527363184079602	0.22797319912760958	-0.22337236911441136	-0.17882589696531973	0.08366347127651787	0.13271021576365866	-0.032347937070054705
0.4577114427860697	0.2233031902810346	-0.22875479218931305	-0.17401251259158024	0.09024801434625146	0.12950242211848825	-0.039666816448619455
0.4626865671641791	0.2186083788696384	-0.23403806795403734	-0.16902643973635592	0.09668054717860779	0.12592096653633172	-0.046833460204506905
0.46766169154228854	0.21388845257174402	-0.23921763476195518	-0.1638743614265655	0.10294871766844399	0.12197939350902079	-0.053820475273028925
0.472636815920398	0.20914309313297483	-0.24428890569601183	-0.15856284472110793	0.1090401399591629	0.11769199611100611	-0.06060067639449543
0.47761194029850745	0.20437197621673292	-0.24924727694043272	-0.15309833597429554	0.11494242973066135	0.11307371610968935	-0.06714716879966777
0.48258706467661694	0.19957477124998654	-0.2540881365049083	-0.14748715820029024	0.12064324382038855	0.10814005107724717	-0.07343344780653933
0.48756218905472637	0.1947511412641913	-0.2588068732695166	-0.14173551039204815	0.12613032386310397	0.10290696966208102	-0.07943351465311196
0.4925373134328358	0.18990074273116106	-0.2633988863145631	-0.13584946864989894	0.13139154356046573	0.09739083587496586	-0.0851220073235293
0.4975124378109453	0.18502322539369606	-0.26785959449553665	-0.12983498897841667	0.13641495911712018	0.09160834295338725	-0.09047434455830938
0.5024875621890548	0.18011823209076905	-0.27218444621957244	-0.123697911615313	0.14118886230765254	0.08557645709463957	-0.09546688069312274
0.5074626865671642	0.17518539857705862	-0.2763689293762107	-0.11744396676230358	0.14570183557091726	0.07931237109906689	-0.10007706846717863
0.5124378109452736	0.17022435333661215	-0.28040858137193053	-0.11107878159494622	0.14994280846731753	0.072833467742396	-0.10428362650617762
0.5174129353233831	0.16523471739040937	-0.2842989992149478	-0.10460788843603065	0.15390111478299667	0.06615729250171197	-0.10806670784058604
0.5223880597014925	0.16021610409758724	-0.288035849594174	-0.09803673398493852	0.15756654952497492	0.05930153509305181	-0.11140806559064557
0.527363184079602	0.1551681189500762	-0.2916148788940777	-0.09137068950327898	0.16092942502516325	0.052284019138508074	-0.11429121185447179
0.5323383084577115	0.15009035936038792	-0.2950319230855224	-0.08461506186483755	0.16398062536071434	0.045122699164978984	-0.11670156588869406
0.5373134328358209	0.14498241444227794	-0.29828291743152197	-0.07777510538528001	0.16671165830474405	0.03783566404260835	-0.11862658787909816
0.5422885572139303	0.13984386478400057	-0.301363905946281	-0.07085603435401044	0.16911470404591392	0.030441145895666027	-0.12005589496000323
0.5472636815920398	0.13467428221385386	-0.30427105054591674	-0.06386303619695256	0.17118265995802162	0.022957533459244676	-0.12098135664506952
0.5522388059701493	0.1294732295577015	-0.3070006398298975	-0.05680128520472865	0.17290918076120207	0.015403388809099106	-0.12139716745949058
0.5572139303482587	0.1242402603881445	-0.30954909743349973	-0.04967595676566748	0.17428871349359412	0.007797466356969147	-0.1212998952868423
0.5621890547263682	0.11897491876499525	-0.31191298989347804	-0.0424922420472108	0.1753165268047081	0.00015873297810470855	-0.12068850472973332
0.5671641791044776	0.11367673896669657	-0.3140890339716532	-0.03525536307257339	0.17598873418697789	-0.007493611879663853	-0.11956435559433592
0.572139303482587	0.10834524521230487	-0.3160741033842331	-0.027970588141887968	0.17630231087734274	-0.015140117265571068	-0.11793117740592578
0.5771144278606966	0.10297995137364122	-0.317865234888357	-0.020643247548515223	0.1762551042830148	-0.02276106413615355	-0.11579502160804662
0.582089552238806	0.09758036067719573	-0.3194596336815653	-0.013278749541700012	0.1758458379114474	-0.030336452260725268	-0.1131641937579498
0.5870646766169154	0.09214596539534509	-0.32085467807458057	-0.005882596486281042	0.175074108910375	-0.037845991759183246	-0.11004916857758579
0.5920398009950248	0.0866762465264287	-0.3220479234029001	0.001539598831271421	0.1739403794461941	-0.0452691003793508	-0.10646249113217134
0.5970149253731343	0.08117067346319903	-0.3230371051481714	0.008982096803629075	0.1724459622645598	-0.05258490757641066	-0.10241866767504677
0.6019900497512438	0.07562870364914129	-0.32382014124607766	0.01643901456669544	0.17059300088296245	-0.059772266394830985	-0.09793404981445959
0.6069651741293532	0.07004978222213279	-0.3243951335634326	0.02390430958783054	0.16838444495864927	-0.06680977407073545	-0.09302671562917852
0.6119402985074627	0.06443334164487995	-0.3247603685332808	0.03137176334425124	0.1658240214546107	-0.07367580216718715	-0.08771635119632146
0.6169154228855721	0.05877880132154985	-0.32491431694295725	0.038834965163748195	0.1629162022900203	-0.08034853692398669	-0.08202413571254434
0.6218905472636815	0.05308556719997558	-0.3248556328761678	0.04628729630677156	0.15966616920872614	-0.08680603034561851	-0.0759726330083568
0.6268656716417911	0.047353031358786615	-0.324583151816165	0.053721914376611245	0.15607977662993258	-0.09302626236504197	-0.06958569179613763
0.6318407960199005	0.04158057157878161	-0.32409588792289823	0.061131738152707484	0.15216351325947092	-0.09898721420750604	-0.06288835647692222
0.6368159203980099	0.03576755089782003	-0.32339303050256635	0.06850943295101751	0.14792446323890984	-0.10466695283926528	-0.05590678977957708
0.6417910447761194	0.029913317148478214	-0.3224739396932009	0.07584739662463032	0.14337026759451146	-0.11004372612442734	-0.04866820793679758
0.6467661691542289	0.024017202477667223	-0.3213381413947254	0.08313774632737965	0.13850908672033288	-0.11509606803450889	-0.041200828530984744
0.6517412935323383	0.01807852284737211	-0.31998532147628317	0.09037230617278777	0.13334956459146413	-0.11980291296669891	-0.03353383058207145
0.6567164179104478	0.01209657751562215	-0.3184153192974821	0.0975425959301264	0.12790079535647156	-0.12414371793733193	-0.025697325908595303
0.6616915422885572	0.006070648496757273	-0.3166281205835191	0.10463982090838067	0.12217229290460001	-0.12809859113716043	-0.017722340280228684
0.6666666666666666	0.	-0.31462384969689267	0.11165486318722641	0.11617396394511387	-0.13164842507648286	-0.00964080240029258
0.6716417910447762	-0.0061161221547113166	-0.31240276135057227	0.11857827436138117	0.1099160850751501	-0.13477503232351806	-0.0014855383153430982
0.6766169154228856	-0.012278491144729323	-0.3099652318090525	0.12540026997056797	0.10340928425021127	-0.13746128166121088	0.006709731549562337
0.681592039800995	-0.018487899777712025	-0.30731174962468155	0.13211072579139269	0.09666452700928956	-0.13969123236782782	0.014910395881365333
0.6865671641791045	-0.024745161150873628	-0.3044429059570288	0.13869917616929614	0.08969310774566022	-0.14145026427570107	0.023080959941371087
0.6915422885572139	-0.031051109337775402	-0.3013593845228373	0.14515481456793178	0.0825066462553508	-0.142725201288528	0.031185060675851715
0.6965174129353234	-0.03740660010403634	-0.29806195122335016	0.15146649650940736	0.07511708973863254	-0.14350442614590483	0.03918549330573109
0.7014925373134329	-0.04381251165341717	-0.2945514434944994	0.1576227450713208	0.06753672037571519	-0.1437779844159287	0.047044253291118415
0.7064676616915423	-0.05026974540582737	-0.29082875942365466	0.1636117590950154	0.05977816854597505	-0.14353767597042688	0.05472259752598344
0.7114427860696517	-0.05677922680888594	-0.2868948466743734	0.16942142424349718	0.051854431710078384	-0.142777132546264	0.06218112845540717
0.7164179104477612	-0.06334190618477253	-0.28275069125791813	0.17503932702668096	0.04377889892552863	-0.14149188040999672	0.06937990450561383
0.7213930348258707	-0.06995875961420482	-0.27839730618724384	0.18045277188569134	0.03556538091757932	-0.13967938760811555	0.07627857976031538
0.7263681592039801	-0.0766307898594935	-0.27383572004576534	0.1856488013966579	0.02722814557795588	-0.13733909578482453	0.08283657519467172
0.7313432835820896	-0.0833590273287434	-0.2690669654995035	0.19061421961765648	0.01878195871215382	-0.13447243706548964	0.08901328298596457
0.736318407960199	-0.09014453108339657	-0.26409206777725924	0.19533561856020198	0.010242129800850229	-0.1310828370175592	0.09476830446260813
0.7412935323383084	-0.09698838989145224	-0.25891203313927486	0.19979940771912683	0.0016245624807121942	-0.1271757051933125	0.10006172114704923
0.746268656716418	-0.10389172332884597	-0.2535278373504748	0.20399184654215735	-0.007054190616821112	-0.12275841521303037	0.10485439712386546
0.7512437810945274	-0.1108556829316214	-0.2479404141698454	0.20789907966349938	-0.015776869104768134	-0.11784027674823001	0.10910830966768562
0.7562189054726368	-0.11788145340170693	-0.2421506438628577	0.21150717466504848	-0.024525442677505595	-0.11243250210057906	0.11278690375717623
0.7611940298507462	-0.12497025386927982	-0.23615934173906986	0.2148021620652915	-0.03328104615877793	-0.1065481703345512	0.11585546485567458
0.7661691542288557	-0.132123339214903	-0.22996724671217922	0.217770077170752	-0.0420239124788565	-0.10020219210579298	0.11828150324057687
0.7711442786069652	-0.1393420014548235	-0.22357500987485593	0.22039700335917262	-0.05073330441449164	-0.09341127843090266	0.12003514230177077
0.7761194029850746	-0.14662757119305017	-0.2169831830756653	0.22266911629901293	-0.05938744605150057	-0.0861939166689839	0.12108950269168148
0.7810945273631841	-0.15398141914406657	-0.21019220748028458	0.22457272854778784	-0.06796345506547019	-0.07857035693420683	0.12142107407357108
0.7860696517412935	-0.16140495773029592	-0.20320240209402465	0.2260943339139222	-0.07643727705892558	-0.07056261203620097	0.12101006654012984
0.7910447761194029	-0.16889964275871658	-0.19601395221737009	0.22722065091475155	-0.0847836233401357	-0.06219447385619469	0.11984073459513409
0.7960199004975125	-0.1764669751813299	-0.18862689780081826	0.227938664618656	-0.09297591367482448	-0.05349154881556935	0.1179016679095402
0.8009950248756219	-0.18410850294450104	-0.1810411216597089	0.22823566612345333	-0.10098622568118262	-0.044481314782381445	0.11518604484778788
0.8059701492537313	-0.1918258229325575	-0.17325633750392885	0.22809928889738215	-0.1087852526628786	-0.03519320139054768	0.11169184694370854
0.8109452736318408	-0.19962058301139676	-0.16527207773133568	0.2275175411941471	-0.11634227177450412	-0.02565869531282114	0.10742203499075224
0.8159203980099502	-0.20749448417827573	-0.15708768092737355	0.2264788337501995	-0.1236251244775972	-0.01591147152599802	0.10238469007659637
0.8208955223880597	-0.21544928282439357	-0.14870227900660266	0.22497200198081463	-0.13060021125988303	-0.005987551025094821	0.09659312560085635
0.8258706467661692	-0.2234867931173633	-0.14011478392465404	0.22298632191127377	-0.1372325025410049	0.004074515230670424	0.09006597892508879
0.8308457711442786	-0.23160888951118835	-0.13132387388133382	0.2205115191097395	-0.14348556755924485	0.014233437138936508	0.0828272936800153
0.835820895522388	-0.23981750939192348	-0.12232797892716077	0.21753776992782575	-0.14932162280958894	0.024444952947322292	0.07490660577242453
0.8407960199004975	-0.24811465586781611	-0.11312526587635208	0.21405569440150785	-0.15470160126868138	0.03466157636997172	0.0663390476876637
0.845771144278607	-0.2565024007133914	-0.10371362241908122	0.21005634021642988	-0.15958524318311604	0.04483232747710529	0.057165486685759104
0.8507462686567164	-0.2649828874776603	-0.09409064031450298	0.20553115719489995	-0.16393120860351684	0.05490245286096036	0.047432712867684614
0.8557213930348259	-0.27355833476743063	-0.08425359753340082	0.2004719618135412	-0.16769721111187277	0.06481314208149799	0.03719369277841038
0.8606965174129353	-0.28223103971754604	-0.0741994392051284	0.19487089130682492	-0.1708401713133751	0.07450124901252925	0.026507903147659162
0.8656716417910447	-0.29100338166082057	-0.06392475720751674	0.1887203469484573	-0.17331638765356633	0.08389902838782752	0.01544175746590994
0.8706467661691543	-0.2998778260114522	-0.0534257682203081	0.1820129261252654	-0.17508172099210584	0.0929338994966477	0.004069135245395677
0.8756218905472637	-0.30885692837681256	-0.04269829004207364	0.17474134282211548	-0.17609178813953077	0.10152825046532611	-0.007527980114764693
0.8805970149253731	-0.3179433389137261	-0.03173771594707253	0.16689833611640448	-0.1763021582748231	0.10959929770270119	-0.019258754122397276
0.8855721393034826	-0.32713980694667844	-0.020538986831608482	0.15847656623139725	-0.17566854484765304	0.11705901564435285	-0.031022650527631243
0.8905472636815921	-0.33644918586685274	-0.009096560868544087	0.14946849761332698	-0.17414698427208242	0.12381415161318687	-0.042708491309306346
0.8955223880597015	-0.3458744383324876	0.002595619646947214	0.13986626837132984	-0.17169399148033085	0.12976633908535629	-0.05419345135393496
0.900497512437811	-0.3554186417927971	0.014544164618402333	0.12966154524471987	-0.16826668126259653	0.1348123195471274	-0.0653420234409588
0.9054726368159204	-0.36508499435961506	0.02675627604145032	0.11884536303050583	-0.16382284329668562	0.13884427808737432	-0.07600500200632666
0.9104477611940298	-0.37487682105303965	0.039239791930426336	0.10740794710534331	-0.15832095787502234	0.14175029057063393	-0.08601854749162906
0.9154228855721394	-0.3847975804496751	0.05200323480342016	0.09533851729817533	-0.15172013854492672	0.1434148704450125	-0.09520340543930027
0.9203980099502488	-0.39485087176462647	0.06505586532613049	0.0826250708972393	-0.14397998713386478	0.14371959086419692	-0.10336436355752414
0.9253731343283582	-0.40504044240123094	0.07840774180290881	0.06925414198849733	-0.13506034583349472	0.14254374292708008	-0.11029003243582593
0.9303482587064676	-0.41537019600561886	0.09206978630675625	0.055210533596684416	-0.12492093001011847	0.13976497373403404	-0.11575302707475607
0.9353233830845771	-0.4258442010666455	0.10605385836184619	0.04047701820229962	-0.11352082397589956	0.13525982904975847	-0.11951060163096745
0.9402985074626866	-0.4364667001055484	0.12037283723612219	0.02503400109496511	-0.10081781979854233	0.12890410511879596	-0.12130574303321383
0.945273631840796	-0.44724211950390963	0.13504071407225332	0.008859139638653911	-0.08676757595333993	0.12057289292050088	-0.1208686549172826
0.9502487562189055	-0.458175080023188	0.15007269528839323	-0.00807309020839284	-0.07132256770994833	0.1101401757389883	-0.1179184573599952
0.9552238805970149	-0.4692704080742925	0.16548531892281712	-0.02579189095821411	-0.054430793902034175	0.09747781633796926	-0.11216478781751198
0.9601990049751243	-0.48053314780146705	0.18129658588737135	-0.044330717849461965	-0.03603419420697206	0.08245374078076888	-0.10330881408946829
0.9651741293532339	-0.4919685740512023	0.1975261084447081	-0.063727947443108	-0.016066715951489095	0.06492908727658525	-0.0910429608277044
0.9701492537313433	-0.5035822063040947	0.21419527864725985	-0.08402766227221421	0.00554805211773392	0.04475403223518572	-0.07504840227558224
0.9751243781094527	-0.5153798236556103	0.23132745998932372	-0.10528057920627294	0.02889979244864992	0.0217619187063613	-0.05498906664445398
0.9800995024875622	-0.5273674809407121	0.24894820614951219	-0.127545157006116	0.05409507515653191	-0.004238826799276381	-0.030500482066651676
0.9850746268656716	-0.5395515261073817	0.2670855114676208	-0.15088892892305594	0.08126189961065139	-0.03347572926865893	-0.0011711610328181542
0.9900497512437811	-0.5519386189553902	0.28577009874393505	-0.17539012012341046	0.11055547576189396	-0.06622736350491093	0.033486851757486016
0.9950248756218906	-0.5645357513693778	0.3050357511173721	-0.2011396286235687	0.142165698726556	-0.10284424539472097	0.0740835920747909
1.	-0.5773502691896257	0.3249196962329065	-0.22824347439015055	0.17632698070846473	-0.14377829399497294	0.12142198322226089

